Learning Geometrically Consistent Mesh Corrections

Building good 3D maps is a challenging and expensive task, which requires high-quality sensors and careful, time-consuming scanning. We seek to reduce the cost of building good reconstructions by correcting views of existing low-quality ones in a post-hoc fashion using learnt priors over surfaces and appearance. We train a CNN model to predict the difference in inverse-depth from varying viewpoints of two meshes -- one of low quality that we wish to correct, and one of high-quality that we use as a reference. In contrast to previous work, we pay attention to the problem of excessive smoothing in corrected meshes. We address this with a suitable network architecture, and introduce a loss-weighting mechanism that emphasises edges in the prediction. Furthermore, smooth predictions result in geometrical inconsistencies. To deal with this issue, we present a loss function which penalises re-projection differences that are not due to occlusions. Our model reduces gross errors by 45.3%--77.5%, up to five times more than previous work.

==> tables/network-architecture.csv <==
Name,Kernel,Stride,Ch. I/O,Res,Input
conv1,7x7,2,6/64,768x384,384x192,Images

==> tables/results-generalisation_old.csv <==
Model, Train, Test, rmse, delta1, delta2, delta3
Uncorrected,        –,    00, 0.1794, 0.8611, 0.9119, 0.9389
 \dittotikz,        –,    05, 0.2135, 0.8345, 0.8904, 0.9217
 \dittotikz,        –,    06, 0.4104, 0.6793, 0.7176, 0.7439
       Ours, {05; 06},    00, 0.1482, 0.8760, 0.9365, 0.9642
 \dittotikz, {00; 06},    05, 0.1807, 0.8643, 0.9254, 0.9559
 \dittotikz, {00; 05},    06, 0.3850, 0.7303, 0.7962, 0.8324

==> tables/results-progressive_old.csv <==

Model,rmse,thacc1.25,delta2,delta3
\BORG{} (uncorrected),                                0.2164, 0.8560, 0.9021, 0.9233
Baseline \cite{Tanner:2018:MeshedUp},                 0.1123, 0.9045, 0.9513, 0.9698
{\scriptsize +}\,parameter tuning,                    0.1132, 0.9147, 0.9600, 0.9770
{\scriptsize +}\,gradient loss,                       0.1129, 0.9169, 0.9614, 0.9781
{\scriptsize +}\,edge weights,                        0.1143, 0.9188, 0.9625, 0.9784
{\scriptsize +}\,skips connections,                   0.1094, 0.9313, 0.9702, 0.9830
{\scriptsize +}\,multi-scale loss,                    0.1073, 0.9335, 0.9712, 0.9832
{\scriptsize +}\,geometric consistency,                    0,      0,      0,      0
